Optimising for the Unknown: Domain Alignment for Cephalometric Landmark Detection

Cephalometric Landmark Detection is the process of identifying key areas for cephalometry. Each landmark is a single GT point labelled by a clinician. A machine learning model predicts the probability locus of a landmark represented by a heatmap. This work, for the 2024 CL-Detection MICCAI Challenge, proposes a domain alignment strategy with a regional facial extraction module and an X-ray artefact augmentation procedure. The challenge ranks our method's results as the best in MRE of 1.186mm and third in the 2mm SDR of 82.04% on the online validation leaderboard. The code is available at https://github.com/Julian-Wyatt/OptimisingfortheUnknown.

==> csvs/preprocessing_padding_ablation.csv <==
Name,MRE_subset,SDR_subset,epoch,Notes,DATASET.PROCESSED_IMGS_DIR, padding, MRE, SDR
Ceph-Xray-Challenge-next-1.2.1-subset-partition.yaml,1.5900527238845823,77.83018493652344,58,preprocessing one domain,800x704-5z9b3lk1, 16, 1.1773302555084200,	83.7601089477539
Ceph-Xray-Challenge-next-1.2.1-subset-partition.yaml,1.5229874849319458,78.57347106933594,56,preprocessing one domain,800x704-tr9i1vaj, 30, 1.1538629531860400,	84.21495819091800
Ceph-Xray-Challenge-next-1.2.1-subset-partition.yaml,1.5458824634552002,78.51629638671875,72,preprocessing one domain,800x704-yj40f7dg, 48, 1.157912254333500,	84.4339599609375
Ceph-Xray-Challenge-next-1.2.1-subset-partition.yaml,1.593064546585083,78.37335968017578,75,preprocessing one domain,800x704-eeafj9p2, 64, 1.1593782901763900,	84.77088928222660
Ceph-Xray-Challenge-next-1.2.1-subset-partition.yaml,1.6209100484848022,77.77301025390625,75,preprocessing one domain,800x704-3a3yo1km, 96, 1.1662225723266600,	84.09703826904300
Ceph-Xray-Challenge-next-1.2.1-subset-partition.yaml,1.6033693552017212,77.85877990722656,66,preprocessing one domain,800x704-3q5gkv2e, 128, 1.154067873954770,	84.2823486328125
Ceph-Xray-Challenge-next-1.2.1-subset-partition.yaml,1.5496749877929688,77.61578369140625,58,preprocessing one domain,deterministic_challenge_preprocessing, 160, 1.1605476140976000,	84.4002685546875
Ceph-Xray-Challenge-next-1.2.1-subset-partition.yaml,1.8177670240402224,77.50142669677734,60,preprocessing one domain,, 200, 1.169163703918460,	84.50135040283200

==> csvs/top_k.csv <==
Name,TOP_K_HOTTEST_POINTS,TEST_MRE,TEST_SDR
Ceph-Xray-Challenge-next_ensemble.yaml,1,1.0079957246780400,87.483154296875
Ceph-Xray-Challenge-next_ensemble.yaml,2,1.0027403831481900,87.31468963623050
Ceph-Xray-Challenge-next_ensemble.yaml,3,0.992402732372284,87.449462890625
Ceph-Xray-Challenge-next_ensemble.yaml,3,0.992402732372284,87.449462890625
Ceph-Xray-Challenge-next_ensemble.yaml,4,0.9912180304527280,87.449462890625
Ceph-Xray-Challenge-next_ensemble.yaml,4,0.9912180304527280,87.449462890625
Ceph-Xray-Challenge-next_ensemble.yaml,6,0.9830271005630490,87.53369140625
Ceph-Xray-Challenge-next_ensemble.yaml,6,0.9830271005630490,87.53369140625
Ceph-Xray-Challenge-next_ensemble.yaml,6,0.9830271005630490,87.53369140625
Ceph-Xray-Challenge-next_ensemble.yaml,6,0.9830271005630490,87.53369140625
Ceph-Xray-Challenge-next_ensemble.yaml,11,0.9783172607421880,87.65161895751950
Ceph-Xray-Challenge-next_ensemble.yaml,15,0.976457178592682,87.61792755126950
Ceph-Xray-Challenge-next_ensemble.yaml,18,0.973758578300476,87.5
Ceph-Xray-Challenge-next_ensemble.yaml,21,0.9718213081359860,87.584228515625
Ceph-Xray-Challenge-next_ensemble.yaml,24,0.9714794158935550,87.80323791503910
Ceph-Xray-Challenge-next_ensemble.yaml,25,0.9707158207893370,87.76953887939450

==> csvs/xray_artefact_simulation.csv <==
Name,epoch,MRE,SDR,SIMULATE_XRAY_ARTEFACTS_RATE
Ceph-Xray-Challenge-next-1.2.1.yaml,60,1.157758116722110,84.2991943359375,0
Ceph-Xray-Challenge-next-1.2.1.yaml,56,1.1673409938812300,84.50135040283200,0.1
Ceph-Xray-Challenge-next-1.2.1.yaml,56,1.1594001054763800,84.18126678466800,0.2
Ceph-Xray-Challenge-next-1.2.1.yaml,66,1.1551663875579800,84.2823486328125,0.3
Ceph-Xray-Challenge-next-1.2.1.yaml,66,1.142900466918950,84.51819610595700,0.4
Ceph-Xray-Challenge-next-1.2.1.yaml,60,1.1331242322921800,84.75404357910160,0.5
Ceph-Xray-Challenge-next-1.2.1.yaml,70,1.1424057483673100,84.48450469970700,0.6
Ceph-Xray-Challenge-next-1.2.1.yaml,64,1.137802243232730,84.61927032470700,0.7
Ceph-Xray-Challenge-next-1.2.1.yaml,56,1.142234206199650,84.51819610595700,0.8
Ceph-Xray-Challenge-next-1.2.1.yaml,56,1.1407486200332600,84.55188751220700,0.9
Ceph-Xray-Challenge-next-1.2.1.yaml,60,1.136289358139040,84.78773498535160,1
